Elasticity Detection: A Building Block for Internet Congestion Control

This paper introduces Nimbus, a robust technique to detect whether the cross traffic competing with a flow is "elastic", and shows that this elasticity detector improves congestion control. If cross traffic is inelastic, then a sender can control queueing delays while achieving high throughput, but in the presence of elastic traffic, it may lose throughput if it attempts to control packet delay. To estimate elasticity, Nimbus modulates the flow's sending rate with sinusoidal pulses that create small traffic fluctuations at the bottleneck link, and measures the frequency response of the rate of the cross traffic. Our results on emulated and real-world paths show that congestion control using elasticity detection achieves throughput comparable to Cubic, but with delays that are 50-70 ms lower when cross traffic is inelastic. Nimbus detects the nature of the cross traffic more accurately than Copa, and is usable as a building block by other end-to-end algorithms.

==> Simulations_Emulations.txt <==
Simulations:



Delay Based -

1) demonstrate that measuring backgroung traffic estimation works,
Dumbell topology with 10Mbps link. Background traffic poission traffic.

2) Demonstrate that you need the (Td - X(t)) term in the control law by using possion background traffic and showing queues growing. Also do the same experiment with the (Td-X(t)) in the mix.


TCP Competitive -

1) 1 Graphs with MulTCP, TFRC, Behaving like XTCP
Test TCP friendiliness have n TCP reno connections with n (MulTCP/ TFRC/ TCPComp).
Test fairness N goes from 1 to 10, the bottleneck link is a 10Mbps link with dumbell topology.


Switching - 

1) An experiment that shows the importance of each step in the switching algorithm

a) Compare CBR traffic increasing slowly vs 1 TCP connection growing slowly, Show that nimbus switches correctly from delay based mode in case of TCP traffic and doesn't switch in case of CBR Traffic

b) Show that if background competetive traffic cedes to exist There is a switch back to delay based mode (On/OFF traffic)

c) Demonstrate how in presence of PIE AQM we achieve the correct behaviour. Consider two cases if Target delay is lower than PIE and vice versa.


PS- For Simulations I propose experiments with 10Mbps bottleneck link only, otherwise the time taken to run these experiments will be very long. Buffer Size 1 BDP. 



Emulations:

1) Compare BBR with Nimbus delay based mode using cbr backround traffic . My guess is BBr won't do very good. We can also compare TCP vegas. Plot a graph as a function of background CBR traffic (10%, 20%, 30% of the bottleneck link). Show throuhgput and latency. 

2) Construct scenarios with some poisson traffic along with TCP flows coming and leaving. Compare TCP reno, nimbus, BBR, PCC. Plot Throughput, latency and Drop_probabilites for all three. Creat scenarios with increasing On/OFF Period to look at the behaviour.




